Evaluating the Eavesdropper Entropy via Bloch-Messiah Decomposition

We explore the Bloch-Messiah decomposition of Gaussian unitary to analyze the Entangling Cloner Attack performed by an eavesdropper on a discrete modulated continuous variable QKD scenario. Such a decomposition allows to replace the nonlinear unitary resulting from eavesdropping and tracing out Bob's mode into an architecture of single-mode operations (squeezers, phase shifters and displacements) and a two-mode beam splitter. Based on such architecture we were able to get tighter upper bounds to the eavesdropper entropy for a discrete modulated CVQKD scheme. The new bounds are justified from the Gaussian extremality property valid for entangled-based equivalent protocols.

==> res/BM-EveEntr.txt <==
# Eves entropy for excess noises [0, 0.01, 0.02]
1.000000000000000021e-02 2.896201679357368608e+00 1.883366133210223392e+00 1.874153979493225375e+00
1.499999999999999944e-02 2.896201679357368608e+00 1.883661197309528523e+00 1.874691060221641559e+00
1.999999999999999695e-02 2.896201679357368608e+00 1.883951224556980275e+00 1.875211581541640582e+00
2.499999999999999792e-02 2.896201679357368608e+00 1.884226056096383273e+00 1.875709194259086443e+00
2.999999999999999889e-02 2.896201679357368608e+00 1.884501214288672788e+00 1.876200113166062167e+00
3.499999999999999639e-02 2.896201679357368608e+00 1.884763796990509110e+00 1.876673505974325140e+00
3.999999999999999389e-02 2.896201679357368608e+00 1.885028409211493505e+00 1.877138082291767818e+00
4.499999999999999833e-02 2.896201679357368608e+00 1.885282070853911973e+00 1.877599541884855006e+00
4.999999999999999584e-02 2.896201679357368608e+00 1.885538654236461831e+00 1.878048568571921706e+00
5.499999999999999334e-02 2.896201679357368608e+00 1.885785838489550503e+00 1.878495980155981737e+00
5.999999999999999084e-02 2.896201679357368608e+00 1.886035391940550143e+00 1.878932446939818313e+00
6.499999999999998834e-02 2.896201679357368608e+00 1.886276784781069971e+00 1.879368272850854060e+00
6.999999999999999278e-02 2.896201679357368608e+00 1.886520897063183488e+00 1.879794202633314537e+00
7.499999999999998335e-02 2.896201679357368608e+00 1.886763104167299421e+00 1.880220169083238080e+00
7.999999999999998779e-02 2.896201679357368608e+00 1.886996786354347089e+00 1.880636473872362213e+00
8.499999999999997835e-02 2.896201679357368608e+00 1.887234613064826760e+00 1.881054407205021040e+00
8.999999999999998279e-02 2.896201679357368608e+00 1.887464268656882327e+00 1.881462739973314147e+00
9.499999999999998723e-02 2.896201679357368608e+00 1.887698216939200924e+00 1.881873075848686794e+00
9.999999999999997780e-02 2.896201679357368608e+00 1.887924282272747334e+00 1.882274301140036243e+00
1.049999999999999822e-01 2.896201679357368608e+00 1.888154750769491796e+00 1.882677821026067067e+00
1.099999999999999728e-01 2.896201679357368608e+00 1.888377576781698819e+00 1.883073182783865374e+00
1.149999999999999772e-01 2.896201679357368608e+00 1.888604889763413563e+00 1.883469973541980202e+00
1.199999999999999817e-01 2.896201679357368608e+00 1.888824764847507165e+00 1.883859494335906604e+00
1.249999999999999722e-01 2.896201679357368608e+00 1.889049191263986183e+00 1.884250631729412540e+00
1.299999999999999767e-01 2.896201679357368608e+00 1.889266356631724930e+00 1.884634789294248991e+00
1.349999999999999811e-01 2.896201679357368608e+00 1.889488123164388078e+00 1.885020717530649925e+00
1.399999999999999856e-01 2.896201679357368608e+00 1.889702783555300192e+00 1.885399917328049790e+00
1.449999999999999900e-01 2.896201679357368608e+00 1.889922083860756219e+00 1.885781015867050936e+00
1.499999999999999944e-01 2.896201679357368608e+00 1.890134415236767174e+00 1.886160361950204756e+00
1.549999999999999989e-01 2.896201679357368608e+00 1.890351416677006346e+00 1.886532203095191429e+00
1.599999999999999756e-01 2.896201679357368608e+00 1.890561571893908832e+00 1.886907196024979250e+00
1.649999999999999800e-01 2.896201679357368608e+00 1.890776420553371029e+00 1.887275417071189842e+00
1.699999999999999845e-01 2.896201679357368608e+00 1.890984533633303100e+00 1.887645776048545887e+00
1.749999999999999889e-01 2.896201679357368608e+00 1.891197358135450646e+00 1.888010077219201666e+00
1.799999999999999933e-01 2.896201679357368608e+00 1.891409203910218384e+00 1.888376588231720499e+00
1.849999999999999700e-01 2.896201679357368608e+00 1.891614462009174380e+00 1.888741795006876778e+00
1.899999999999999745e-01 2.896201679357368608e+00 1.891824450656670820e+00 1.889100613774420401e+00
1.949999999999999789e-01 2.896201679357368608e+00 1.892027939584325136e+00 1.889461732165615748e+00
1.999999999999999833e-01 2.896201679357368608e+00 1.892236167612363573e+00 1.889821689259073567e+00
2.049999999999999878e-01 2.896201679357368608e+00 1.892437976974127523e+00 1.890174899465082436e+00
2.099999999999999645e-01 2.896201679357368608e+00 1.892644531354975568e+00 1.890531580075043072e+00
2.149999999999999689e-01 2.896201679357368608e+00 1.892844742116359891e+00 1.890882176669222980e+00
2.199999999999999734e-01 2.896201679357368608e+00 1.893049701633767512e+00 1.891235185847881084e+00
2.249999999999999778e-01 2.896201679357368608e+00 1.893248387312785663e+00 1.891587228465178239e+00
2.299999999999999822e-01 2.896201679357368608e+00 1.893451823666659983e+00 1.891933341759260534e+00
2.349999999999999867e-01 2.896201679357368608e+00 1.893654515544608952e+00 1.892281919191697748e+00
2.399999999999999634e-01 2.896201679357368608e+00 1.893851030037295935e+00 1.892629627073884713e+00
2.449999999999999678e-01 2.896201679357368608e+00 1.894052295300697741e+00 1.892971543961734282e+00
2.499999999999999722e-01 2.896201679357368608e+00 1.894247442275579507e+00 1.893315967330396088e+00
2.549999999999999489e-01 2.896201679357368608e+00 1.894447338568227224e+00 1.893659606508418580e+00
2.599999999999999534e-01 2.896201679357368608e+00 1.894641172185056233e+00 1.893997579371720308e+00
2.649999999999999578e-01 2.896201679357368608e+00 1.894839752673676214e+00 1.894338093610985485e+00
2.699999999999999623e-01 2.896201679357368608e+00 1.895032322965910732e+00 1.894677899349388683e+00
2.749999999999999667e-01 2.896201679357368608e+00 1.895229636842311827e+00 1.895012151933520128e+00
2.799999999999999711e-01 2.896201679357368608e+00 1.895426328185912057e+00 1.895348974701769995e+00
2.849999999999999756e-01 2.896201679357368608e+00 1.895617083082273169e+00 1.895685156545467542e+00
2.899999999999999800e-01 2.896201679357368608e+00 1.895812575300098057e+00 1.896020168953926444e+00
2.949999999999999845e-01 2.896201679357368608e+00 1.896002176944488582e+00 1.896349764170296215e+00
2.999999999999999889e-01 2.896201679357368608e+00 1.896196511027918641e+00 1.896681960343588713e+00
3.049999999999999378e-01 2.896201679357368608e+00 1.896384998179523773e+00 1.897013595246848094e+00
3.099999999999999423e-01 2.896201679357368608e+00 1.896578212410475084e+00 1.897339905275076344e+00
3.149999999999999467e-01 2.896201679357368608e+00 1.896770874481464642e+00 1.897668834624212320e+00
3.199999999999999512e-01 2.896201679357368608e+00 1.896957751519224633e+00 1.897997255754806600e+00
3.249999999999999556e-01 2.896201679357368608e+00 1.897149346820941274e+00 1.898324635608762856e+00
3.299999999999999600e-01 2.896201679357368608e+00 1.897335195921896478e+00 1.898646803029271801e+00
3.349999999999999645e-01 2.896201679357368608e+00 1.897525757020334547e+00 1.898971609213901512e+00
3.399999999999999689e-01 2.896201679357368608e+00 1.897710609091906697e+00 1.899295970580767490e+00
3.449999999999999734e-01 2.896201679357368608e+00 1.897900166624053808e+00 1.899619352062154043e+00
3.499999999999999778e-01 2.896201679357368608e+00 1.898089228077950885e+00 1.899937623059883229e+00
3.549999999999999822e-01 2.896201679357368608e+00 1.898272633609926263e+00 1.900259097420147425e+00
3.599999999999999312e-01 2.896201679357368608e+00 1.898460734341624434e+00 1.900579083444231543e+00
3.649999999999999356e-01 2.896201679357368608e+00 1.898643212690546145e+00 1.900898694026974312e+00
3.699999999999999400e-01 2.896201679357368608e+00 1.898830379194837104e+00 1.901217392019603825e+00
3.749999999999999445e-01 2.896201679357368608e+00 1.899017083197211075e+00 1.901531094655681597e+00
3.799999999999999489e-01 2.896201679357368608e+00 1.899198212931512142e+00 1.901848013874054555e+00
3.849999999999999534e-01 2.896201679357368608e+00 1.899384019945898450e+00 1.902163506540370141e+00
3.899999999999999578e-01 2.896201679357368608e+00 1.899564283199810077e+00 1.902478684127663078e+00
3.949999999999999623e-01 2.896201679357368608e+00 1.899749216365495874e+00 1.902793007774205014e+00
3.999999999999999667e-01 2.896201679357368608e+00 1.899929180445755872e+00 1.903102439666952028e+00
4.049999999999999711e-01 2.896201679357368608e+00 1.900112716498383314e+00 1.903415096705588727e+00
4.099999999999999201e-01 2.896201679357368608e+00 1.900296375300976059e+00 1.903726381317771610e+00
4.149999999999999245e-01 2.896201679357368608e+00 1.900474562213325891e+00 1.904037403851463806e+00
4.199999999999999289e-01 2.896201679357368608e+00 1.900657400217224291e+00 1.904347624013423390e+00
4.249999999999999334e-01 2.896201679357368608e+00 1.900835338660415097e+00 1.904657051399906598e+00
4.299999999999999378e-01 2.896201679357368608e+00 1.901016829986748036e+00 1.904965695380453905e+00
4.349999999999999423e-01 2.896201679357368608e+00 1.901198468724253354e+00 1.905269576860025404e+00
4.399999999999999467e-01 2.896201679357368608e+00 1.901374701690154767e+00 1.905576689513183375e+00
4.449999999999999512e-01 2.896201679357368608e+00 1.901555566608302827e+00 1.905882495177391611e+00
4.499999999999999556e-01 2.896201679357368608e+00 1.901736047091909132e+00 1.906188102999548883e+00
4.549999999999999600e-01 2.896201679357368608e+00 1.901911159106355553e+00 1.906492971038479922e+00
4.599999999999999645e-01 2.896201679357368608e+00 1.902090891498940506e+00 1.906797107460012963e+00
4.649999999999999134e-01 2.896201679357368608e+00 1.902265279287695066e+00 1.907100520251766129e+00
4.699999999999999178e-01 2.896201679357368608e+00 1.902444279755268752e+00 1.907403217228916592e+00
4.749999999999999223e-01 2.896201679357368608e+00 1.902622916268096764e+00 1.907705206039727930e+00
4.799999999999999267e-01 2.896201679357368608e+00 1.902796242825331108e+00 1.908002576822682261e+00
4.849999999999999312e-01 2.896201679357368608e+00 1.902974170473523907e+00 1.908303179073773226e+00
4.899999999999999356e-01 2.896201679357368608e+00 1.903146810384515275e+00 1.908603095076401246e+00
4.949999999999999400e-01 2.896201679357368608e+00 1.903324043700284740e+00 1.908902331863493673e+00
4.999999999999999445e-01 2.896201679357368608e+00 1.903500931470323065e+00 1.909200345748261363e+00
5.049999999999998934e-01 2.896201679357368608e+00 1.903672563829954312e+00 1.909498244613091922e+00
5.099999999999998979e-01 2.896201679357368608e+00 1.903848778054481272e+00 1.909795484522501363e+00
5.149999999999999023e-01 2.896201679357368608e+00 1.904024656925656922e+00 1.910092071964061278e+00
5.199999999999999067e-01 2.896201679357368608e+00 1.904195311454101702e+00 1.910388013298917720e+00
5.249999999999999112e-01 2.896201679357368608e+00 1.904370536358727106e+00 1.910683314765451390e+00
5.299999999999999156e-01 2.896201679357368608e+00 1.904540556906423321e+00 1.910977982482795712e+00
5.349999999999999201e-01 2.896201679357368608e+00 1.904715140233505632e+00 1.911272022454224340e+00
5.399999999999999245e-01 2.896201679357368608e+00 1.904889403900174694e+00 1.911565440570411667e+00
5.449999999999999289e-01 2.896201679357368608e+00 1.905058492375386603e+00 1.911858242612570091e+00
5.499999999999999334e-01 2.896201679357368608e+00 1.905232132254373045e+00 1.912150434255471820e+00
5.549999999999999378e-01 2.896201679357368608e+00 1.905405461215473828e+00 1.912442021070364540e+00
5.599999999999999423e-01 2.896201679357368608e+00 1.905573643110006987e+00 1.912733008527775169e+00
5.649999999999999467e-01 2.896201679357368608e+00 1.905746365113781149e+00 1.913023402000219919e+00
5.699999999999999512e-01 2.896201679357368608e+00 1.905918784476965611e+00 1.913313206764811536e+00
5.749999999999999556e-01 2.896201679357368608e+00 1.906086083925867758e+00 1.913602428005778178e+00
5.799999999999999600e-01 2.896201679357368608e+00 1.906257912278163991e+00 1.913891070816898576e+00
5.849999999999999645e-01 2.896201679357368608e+00 1.906424638245799219e+00 1.914179140203843055e+00
5.899999999999999689e-01 2.896201679357368608e+00 1.906595885725186124e+00 1.914466641086444154e+00
5.949999999999999734e-01 2.896201679357368608e+00 1.906766843404621437e+00 1.914753578300881331e+00
5.999999999999998668e-01 2.896201679357368608e+00 1.906932724367110144e+00 1.915039956601801041e+00
6.049999999999998712e-01 2.896201679357368608e+00 1.907103115796062287e+00 1.915325780664357103e+00
6.099999999999998757e-01 2.896201679357368608e+00 1.907273224629730368e+00 1.915611055086191561e+00
6.149999999999998801e-01 2.896201679357368608e+00 1.907438281594095564e+00 1.915895784389342271e+00
6.199999999999998845e-01 2.896201679357368608e+00 1.907607838081966101e+00 1.916179973022095417e+00
6.249999999999998890e-01 2.896201679357368608e+00 1.907777118829885321e+00 1.916463625360773637e+00
6.299999999999998934e-01 2.896201679357368608e+00 1.907941371784438234e+00 1.916747296908518416e+00
6.349999999999998979e-01 2.896201679357368608e+00 1.908110113425084853e+00 1.917029889532642528e+00
6.399999999999999023e-01 2.896201679357368608e+00 1.908278585856583609e+00 1.917311958576931818e+00
6.449999999999999067e-01 2.896201679357368608e+00 1.908442053843272701e+00 1.917597212770578263e+00
6.499999999999999112e-01 2.896201679357368608e+00 1.908609999786617495e+00 1.917878241354590063e+00
6.549999999999999156e-01 2.896201679357368608e+00 1.908777682749598581e+00 1.918158758527416463e+00
6.599999999999999201e-01 2.896201679357368608e+00 1.908940383929668361e+00 1.918438768206543354e+00
6.649999999999999245e-01 2.896201679357368608e+00 1.909107552446684508e+00 1.918718274249936240e+00
6.699999999999999289e-01 2.896201679357368608e+00 1.909274463930579868e+00 1.918997280457386267e+00
6.749999999999999334e-01 2.896201679357368608e+00 1.909436415644288898e+00 1.919275790571816520e+00
6.799999999999999378e-01 2.896201679357368608e+00 1.909602824186160897e+00 1.919554359716206804e+00
6.849999999999999423e-01 2.896201679357368608e+00 1.909768981379279973e+00 1.919831888676088782e+00
6.899999999999999467e-01 2.896201679357368608e+00 1.909930200200342654e+00 1.920112588529386377e+00
6.949999999999999512e-01 2.896201679357368608e+00 1.910095865452428487e+00 1.920389145442837453e+00
6.999999999999999556e-01 2.896201679357368608e+00 1.910261284794305015e+00 1.920665224205454491e+00
7.049999999999998490e-01 2.896201679357368608e+00 1.910421786579622694e+00 1.920940828243760778e+00
7.099999999999998535e-01 2.896201679357368608e+00 1.910586724510785483e+00 1.921215960935557465e+00
7.149999999999998579e-01 2.896201679357368608e+00 1.910751421740067846e+00 1.921491177213696444e+00
7.199999999999998623e-01 2.896201679357368608e+00 1.910911221675246852e+00 1.921765377180009837e+00
7.249999999999998668e-01 2.896201679357368608e+00 1.911075447583033826e+00 1.922042736135426866e+00
7.299999999999998712e-01 2.896201679357368608e+00 1.911239437781371286e+00 1.922316011367997346e+00
7.349999999999998757e-01 2.896201679357368608e+00 1.911398550422469533e+00 1.922588831481286231e+00
7.399999999999998801e-01 2.896201679357368608e+00 1.911562078974576639e+00 1.922861199580967462e+00
7.449999999999998845e-01 2.896201679357368608e+00 1.911725376606915328e+00 1.923133670476662394e+00
7.499999999999998890e-01 2.896201679357368608e+00 1.911883815918795859e+00 1.923408739809906676e+00
7.549999999999998934e-01 2.896201679357368608e+00 1.912046661191181274e+00 1.923679765339966430e+00
7.599999999999998979e-01 2.896201679357368608e+00 1.912209280142836310e+00 1.923950350898584905e+00
7.649999999999999023e-01 2.896201679357368608e+00 1.912371674276952760e+00 1.924220499388944461e+00
7.699999999999999067e-01 2.896201679357368608e+00 1.912529235046454668e+00 1.924490765541631010e+00
7.749999999999999112e-01 2.896201679357368608e+00 1.912691188657263952e+00 1.924763620976550405e+00
7.799999999999999156e-01 2.896201679357368608e+00 1.912852921812182805e+00 1.925032470713309962e+00
7.849999999999999201e-01 2.896201679357368608e+00 1.913009839760918540e+00 1.925300894651295724e+00
7.899999999999999245e-01 2.896201679357368608e+00 1.913171140856767760e+00 1.925569447471341178e+00
7.949999999999999289e-01 2.896201679357368608e+00 1.913332225692479405e+00 1.925840582126930212e+00
7.999999999999999334e-01 2.896201679357368608e+00 1.913488513053503981e+00 1.926107740376293842e+00
8.049999999999999378e-01 2.896201679357368608e+00 1.913649173975465301e+00 1.926374483530238324e+00
8.099999999999998312e-01 2.896201679357368608e+00 1.913809622676437394e+00 1.926641366230652963e+00
8.149999999999998357e-01 2.896201679357368608e+00 1.913969860478824003e+00 1.926910823235904680e+00
8.199999999999998401e-01 2.896201679357368608e+00 1.914125323857483352e+00 1.927176332125627223e+00
8.249999999999998446e-01 2.896201679357368608e+00 1.914285148158954231e+00 1.927441436098764616e+00
8.299999999999998490e-01 2.896201679357368608e+00 1.914444765405118876e+00 1.927706689768033943e+00
8.349999999999998535e-01 2.896201679357368608e+00 1.914599625033357233e+00 1.927974510144527143e+00
8.399999999999998579e-01 2.896201679357368608e+00 1.914758836245736173e+00 1.928238409756398486e+00
8.449999999999998623e-01 2.896201679357368608e+00 1.914917844108626976e+00 1.928502466367412183e+00
8.499999999999998668e-01 2.896201679357368608e+00 1.915072657070528317e+00 1.928769083947548646e+00
8.549999999999998712e-01 2.896201679357368608e+00 1.915230719822473837e+00 1.929031800711272338e+00
8.599999999999998757e-01 2.896201679357368608e+00 1.915389129080112385e+00 1.929294681522085719e+00
8.649999999999998801e-01 2.896201679357368608e+00 1.915547339736242582e+00 1.929560117540328523e+00
8.699999999999998845e-01 2.896201679357368608e+00 1.915700830619158079e+00 1.929821672214542483e+00
8.749999999999998890e-01 2.896201679357368608e+00 1.915858651675210744e+00 1.930083397741990225e+00
8.799999999999998934e-01 2.896201679357368608e+00 1.916016277541868318e+00 1.930347672696691719e+00
8.849999999999998979e-01 2.896201679357368608e+00 1.916173709338511832e+00 1.930608085324555301e+00
8.899999999999999023e-01 2.896201679357368608e+00 1.916326442172900046e+00 1.930868675382348965e+00
8.949999999999999067e-01 2.896201679357368608e+00 1.916483493183400277e+00 1.931131809073367567e+00
8.999999999999999112e-01 2.896201679357368608e+00 1.916640353383470163e+00 1.931391099018916702e+00
9.049999999999999156e-01 2.896201679357368608e+00 1.916792529830014358e+00 1.931650572753179640e+00
9.099999999999999201e-01 2.896201679357368608e+00 1.916949015586109528e+00 1.931912584316977766e+00
9.149999999999999245e-01 2.896201679357368608e+00 1.917105313683761247e+00 1.932170770299066698e+00
9.199999999999998179e-01 2.896201679357368608e+00 1.917261425157940291e+00 1.932429146221504856e+00
9.249999999999998224e-01 2.896201679357368608e+00 1.917412872720350547e+00 1.932690054163941351e+00
9.299999999999998268e-01 2.896201679357368608e+00 1.917568617899744865e+00 1.932947706918131558e+00
9.349999999999998312e-01 2.896201679357368608e+00 1.917724179472052315e+00 1.933207887810931114e+00
9.399999999999998357e-01 2.896201679357368608e+00 1.917879558428192244e+00 1.933464272533853556e+00
9.449999999999998401e-01 2.896201679357368608e+00 1.918030292798323044e+00 1.933720857023333961e+00
9.499999999999998446e-01 2.896201679357368608e+00 1.918185313261988378e+00 1.933979963839654426e+00
9.549999999999998490e-01 2.896201679357368608e+00 1.918340153998837838e+00 1.934235844366664958e+00
9.599999999999998535e-01 2.896201679357368608e+00 1.918494815958493138e+00 1.934494243340489694e+00
9.649999999999998579e-01 2.896201679357368608e+00 1.918644852167231241e+00 1.934748874515315409e+00
9.699999999999998623e-01 2.896201679357368608e+00 1.918799163111528872e+00 1.935007125854099286e+00
9.749999999999998668e-01 2.896201679357368608e+00 1.918953298048806655e+00 1.935261067680240421e+00
9.799999999999998712e-01 2.896201679357368608e+00 1.919107257889924645e+00 1.935515222192692120e+00
9.849999999999998757e-01 2.896201679357368608e+00 1.919256610348086589e+00 1.935771885472510112e+00
9.899999999999998801e-01 2.896201679357368608e+00 1.919410226345679149e+00 1.936025361267231570e+00
9.949999999999998845e-01 2.896201679357368608e+00 1.919563669905332670e+00 1.936281341959490643e+00


==> res/EveEntropy.txt <==
# Eves Entropy for excess noises [0, 0.01, 0.02]
5.000000000000000104e-03 2.007775351710035405e+00 2.008023436840123743e+00 2.008270667970575740e+00
1.000000000000000021e-02 2.013513690884347174e+00 2.013960679820759658e+00 2.014405959115682876e+00
1.499999999999999944e-02 2.018495356223543702e+00 2.019123085872282175e+00 2.019748248547974967e+00
2.000000000000000042e-02 2.022991085053940541e+00 2.023787951586589973e+00 2.024581392082621445e+00
2.500000000000000139e-02 2.027128948350193305e+00 2.028086450973969335e+00 2.029039666726256907e+00
3.000000000000000236e-02 2.030984092822302411e+00 2.032095551665037192e+00 2.033201860992894350e+00
3.499999999999999639e-02 2.034605989850297725e+00 2.035865923980038961e+00 2.037119844107305955e+00
4.000000000000000083e-02 2.038029673415155951e+00 2.039433451108130679e+00 2.040830348432348451e+00
4.499999999999999833e-02 2.041281244795475125e+00 2.042824867158560487e+00 2.044360740874402893e+00
4.999999999999999584e-02 2.044380892145052808e+00 2.046060849888392319e+00 2.047732188761048455e+00
5.500000000000000028e-02 2.047344686638794098e+00 2.049157860359971384e+00 2.050961543009985011e+00
5.999999999999999778e-02 2.050185718265065127e+00 2.052129306247429064e+00 2.054062528949536226e+00
6.500000000000000222e-02 2.052914849323042912e+00 2.054986313586905311e+00 2.057046536321701868e+00
7.000000000000000666e-02 2.055541234012994600e+00 2.057738258953309085e+00 2.059923164045310173e+00
7.500000000000001110e-02 2.058072688341289869e+00 2.060393148325705859e+00 2.062700608041700523e+00
8.000000000000000167e-02 2.060515960606416730e+00 2.062957894125293290e+00 2.065385944824642106e+00
8.500000000000000611e-02 2.062876933748365449e+00 2.065438522466222171e+00 2.067985343652522179e+00
9.000000000000001055e-02 2.065160779731382679e+00 2.067840331277825960e+00 2.070504228390015911e+00
9.500000000000000111e-02 2.067372079366371906e+00 2.070168013029312082e+00 2.072947403135050326e+00
1.000000000000000056e-01 2.069514916721914677e+00 2.072425751427550811e+00 2.075319151203301793e+00
1.050000000000000100e-01 2.071592954513541862e+00 2.074617298632333018e+00 2.077623314169438462e+00
1.100000000000000006e-01 2.073609495026032423e+00 2.076746037654231714e+00 2.079863355740510400e+00
1.150000000000000050e-01 2.075567529875149475e+00 2.078815033321576244e+00 2.082042413928135272e+00
1.200000000000000094e-01 2.077469781048611797e+00 2.080827074315434899e+00 2.084163344077464064e+00
1.250000000000000000e-01 2.079318735053287792e+00 2.082784708143814001e+00 2.086228754668399965e+00
1.300000000000000044e-01 2.081116671555067299e+00 2.084690270475193952e+00 2.088241037342738693e+00
1.350000000000000089e-01 2.082865687576538338e+00 2.086545909922231878e+00 2.090202392273909915e+00
1.400000000000000133e-01 2.084567718079743059e+00 2.088353609123023702e+00 2.092114849746713467e+00
1.450000000000000178e-01 2.086224553583289509e+00 2.090115202784883053e+00 2.093980288627758757e+00
1.499999999999999944e-01 2.087837855328109615e+00 2.091832393217398334e+00 2.095800452265808467e+00
1.549999999999999989e-01 2.089409168402859951e+00 2.093506763775719204e+00 2.097576962252936106e+00
1.600000000000000033e-01 2.090939933160010256e+00 2.095139790553151471e+00 2.099311330393608177e+00
1.650000000000000078e-01 2.092431495191391821e+00 2.096732852598303332e+00 2.101004969163427383e+00
1.700000000000000122e-01 2.093885114082772780e+00 2.098287240881707927e+00 2.102659200887783353e+00
1.750000000000000167e-01 2.095301971128192164e+00 2.099804166197013267e+00 2.104275265829889996e+00
1.800000000000000211e-01 2.096683176153622874e+00 2.101284766149926320e+00 2.105854329345003606e+00
1.849999999999999978e-01 2.098029773574455081e+00 2.102730111362437260e+00 2.107397488231379068e+00
1.900000000000000022e-01 2.099342747791068664e+00 2.104141210999102896e+00 2.108905776387242526e+00
1.950000000000000067e-01 2.100623028010161875e+00 2.105519017705175244e+00 2.110380169865722078e+00
2.000000000000000111e-01 2.101871492565978272e+00 2.106864432032535817e+00 2.111821591405470322e+00
2.050000000000000155e-01 2.103088972804390444e+00 2.108178306417884507e+00 2.113230914502970403e+00
2.100000000000000200e-01 2.104276256583536675e+00 2.109461448768223946e+00 2.114608967082827640e+00
2.149999999999999967e-01 2.105434091436991118e+00 2.110714625700683023e+00 2.115956534814267265e+00
2.200000000000000011e-01 2.106563187439011386e+00 2.111938565477224028e+00 2.117274364115274921e+00
2.250000000000000056e-01 2.107664219805968742e+00 2.113133960669145495e+00 2.118563164880164607e+00
2.300000000000000100e-01 2.108737831263499451e+00 2.114301470581630316e+00 2.119823612961527548e+00
2.350000000000000144e-01 2.109784634205069676e+00 2.115441723464658530e+00 2.121056352433467573e+00
2.400000000000000189e-01 2.110805212664279562e+00 2.116555318533158481e+00 2.122261997659607324e+00
2.449999999999999956e-01 2.111800124120500222e+00 2.117642827816462070e+00 2.123441135186342255e+00
2.500000000000000000e-01 2.112769901154986751e+00 2.118704797854605193e+00 2.124594325479324031e+00
2.550000000000000044e-01 2.113715052972538366e+00 2.119741751256932982e+00 2.125722104519001121e+00
2.600000000000000089e-01 2.114636066801992786e+00 2.120754188136606100e+00 2.126824985269136103e+00
2.650000000000000133e-01 2.115533409187338343e+00 2.121742587433075311e+00 2.127903459030632050e+00
2.700000000000000178e-01 2.116407527179804404e+00 2.122707408133154505e+00 2.128957996691573484e+00
2.750000000000000222e-01 2.117258849440238677e+00 2.123649090400193007e+00 2.129989049883184826e+00
2.800000000000000266e-01 2.118087787259950616e+00 2.124568056619749790e+00 2.130997052050336293e+00
2.850000000000000311e-01 2.118894735507390159e+00 2.125464712369317777e+00 2.131982419444307553e+00
2.900000000000000355e-01 2.119680073507236528e+00 2.126339447318811970e+00 2.132945552044654303e+00
2.949999999999999845e-01 2.120444165857754193e+00 2.127192636067847697e+00 2.133886834416412803e+00
2.999999999999999889e-01 2.121187363191717967e+00 2.128024638925211320e+00 2.134806636508099320e+00
3.049999999999999933e-01 2.121910002885645241e+00 2.128835802635400842e+00 2.135705314395555110e+00
3.099999999999999978e-01 2.122612409721616800e+00 2.129626461056601805e+00 2.136583210976069847e+00
3.150000000000000022e-01 2.123294896505537377e+00 2.130396935794059310e+00 2.137440656616853563e+00
3.200000000000000067e-01 2.123957764645350466e+00 2.131147536792424191e+00 2.138277969761515962e+00
3.250000000000000111e-01 2.124601304692329329e+00 2.131878562890316520e+00 2.139095457497867780e+00
3.300000000000000155e-01 2.125225796848364546e+00 2.132590302340018340e+00 2.139893416090044465e+00
3.350000000000000200e-01 2.125831511441783839e+00 2.133283033294985032e+00 2.140672131477673101e+00
3.400000000000000244e-01 2.126418709374148008e+00 2.133957024267599589e+00 2.141431879744595257e+00
3.450000000000000289e-01 2.126987642540114187e+00 2.134612534559377828e+00 2.142172927559389262e+00
3.500000000000000333e-01 2.127538554222383471e+00 2.135249814665623358e+00 2.142895532589736529e+00
3.550000000000000377e-01 2.128071679463498622e+00 2.135869106656412164e+00 2.143599943892573023e+00
3.599999999999999867e-01 2.128587245416174945e+00 2.136470644535560570e+00 2.144286402281688986e+00
3.649999999999999911e-01 2.129085471673628049e+00 2.137054654579124691e+00 2.144955140674402738e+00
3.699999999999999956e-01 2.129566570581299612e+00 2.137621355654871991e+00 2.145606384418741186e+00
3.750000000000000000e-01 2.130030747531279189e+00 2.138170959523982173e+00 2.146240351602443752e+00
3.800000000000000044e-01 2.130478201240531000e+00 2.138703671126222172e+00 2.146857253345041627e+00
3.850000000000000089e-01 2.130909124014050970e+00 2.139219688849649526e+00 2.147457294074126111e+00
3.900000000000000133e-01 2.131323701993912856e+00 2.139719204785891726e+00 2.148040671786824340e+00
3.950000000000000178e-01 2.131722115395126238e+00 2.140202404971899064e+00 2.148607578297472287e+00
4.000000000000000222e-01 2.132104538729157728e+00 2.140669469619093768e+00 2.149158199472342989e+00
4.050000000000000266e-01 2.132471141015873428e+00 2.141120573330639321e+00 2.149692715452258707e+00
4.100000000000000311e-01 2.132822085984634963e+00 2.141555885307630192e+00 2.150211300863839714e+00
4.150000000000000355e-01 2.133157532265232526e+00 2.141975569544843694e+00 2.150714125020090073e+00
4.200000000000000400e-01 2.133477633569229148e+00 2.142379785016703231e+00 2.151201352110957643e+00
4.249999999999999889e-01 2.133782538862340594e+00 2.142768685854063548e+00 2.151673141384498500e+00
4.299999999999999933e-01 2.134072392528343354e+00 2.143142421512299389e+00 2.152129647319166672e+00
4.349999999999999978e-01 2.134347334525039663e+00 2.143501136931291740e+00 2.152571019787774098e+00
4.400000000000000022e-01 2.134607500532695212e+00 2.143844972687701578e+00 2.152997404213603971e+00
4.450000000000000067e-01 2.134853022095446917e+00 2.144174065140027174e+00 2.153408941719117564e+00
4.500000000000000111e-01 2.135084026755995179e+00 2.144488546566821086e+00 2.153805769267661319e+00
4.550000000000000155e-01 2.135300638184032707e+00 2.144788545298473181e+00 2.154188019798608966e+00
4.600000000000000200e-01 2.135502976298699895e+00 2.145074185842891890e+00 2.154555822356240213e+00
4.650000000000000244e-01 2.135691157385420702e+00 2.145345589005436260e+00 2.154909302212766331e+00
4.700000000000000289e-01 2.135865294207421883e+00 2.145602872003397721e+00 2.155248580985750451e+00
4.750000000000000333e-01 2.136025496112201605e+00 2.145846148575320189e+00 2.155573776750284498e+00
4.800000000000000377e-01 2.136171869133225876e+00 2.146075529085449407e+00 2.155885004146150585e+00
4.849999999999999867e-01 2.136304516087108141e+00 2.146291120623540216e+00 2.156182374480263952e+00
4.899999999999999911e-01 2.136423536666491430e+00 2.146493027100285111e+00 2.156465995824612847e+00
4.949999999999999956e-01 2.136529027528845326e+00 2.146681349338558142e+00 2.156735973109953797e+00
5.000000000000000000e-01 2.136621082381419345e+00 2.146856185160722852e+00 2.156992408215450574e+00
5.050000000000000044e-01 2.136699792062492609e+00 2.147017629472174782e+00 2.157235400054478891e+00
5.100000000000000089e-01 2.136765244619143189e+00 2.147165774341289080e+00 2.157465044656767361e+00
5.150000000000000133e-01 2.136817525381690341e+00 2.147300709076008562e+00 2.157681435247083002e+00
5.200000000000000178e-01 2.136856717034966380e+00 2.147422520297159743e+00 2.157884662320588731e+00
5.250000000000000222e-01 2.136882899686572301e+00 2.147531292008702408e+00 2.158074813715072260e+00
5.300000000000000266e-01 2.136896150932271254e+00 2.147627105665041114e+00 2.158251974680152063e+00
5.350000000000000311e-01 2.136896545918617107e+00 2.147710040235537132e+00 2.158416227943658505e+00
5.400000000000000355e-01 2.136884157402996198e+00 2.147780172266349652e+00 2.158567653775244732e+00
5.450000000000000400e-01 2.136859055811151986e+00 2.147837575939724353e+00 2.158706330047433397e+00
5.500000000000000444e-01 2.136821309292332494e+00 2.147882323130846149e+00 2.158832332294148060e+00
5.550000000000000488e-01 2.136770983772158239e+00 2.147914483462369795e+00 2.158945733766896691e+00
5.600000000000000533e-01 2.136708143003304805e+00 2.147934124356727814e+00 2.159046605488655679e+00
5.650000000000000577e-01 2.136632848614114621e+00 2.147941311086297489e+00 2.159135016305614663e+00
5.700000000000000622e-01 2.136545160155189471e+00 2.147936106821546787e+00 2.159211032936814156e+00
5.750000000000000666e-01 2.136445135144086294e+00 2.147918572677225413e+00 2.159274720021819860e+00
5.800000000000000711e-01 2.136332829108177123e+00 2.147888767756668482e+00 2.159326140166473618e+00
5.849999999999999645e-01 2.136208295625742881e+00 2.147846749194338045e+00 2.159365353986830272e+00
5.899999999999999689e-01 2.136071586365389408e+00 2.147792572196632221e+00 2.159392420151326597e+00
5.949999999999999734e-01 2.135922751123833230e+00 2.147726290081021894e+00 2.159407395421298670e+00
5.999999999999999778e-01 2.135761837862139245e+00 2.147647954313649965e+00 2.159410334689848998e+00
6.049999999999999822e-01 2.135588892740455158e+00 2.147557614545368310e+00 2.159401291019203306e+00
6.099999999999999867e-01 2.135403960151313285e+00 2.147455318646320777e+00 2.159380315676542317e+00
6.149999999999999911e-01 2.135207082751542806e+00 2.147341112739129532e+00 2.159347458168429768e+00
6.199999999999999956e-01 2.134998301492840866e+00 2.147215041230713162e+00 2.159302766273842877e+00
6.250000000000000000e-01 2.134777655651079797e+00 2.147077146842808482e+00 2.159246286075894083e+00
6.300000000000000044e-01 2.134545182854347800e+00 2.146927470641222246e+00 2.159178061992252928e+00
6.350000000000000089e-01 2.134300919109814565e+00 2.146766052063878938e+00 2.159098136804362689e+00
6.400000000000000133e-01 2.134044898829429826e+00 2.146592928947701040e+00 2.159006551685447750e+00
6.450000000000000178e-01 2.133777154854509028e+00 2.146408137554344453e+00 2.158903346227389441e+00
6.500000000000000222e-01 2.133497718479249627e+00 2.146211712594863208e+00 2.158788558466486762e+00
6.550000000000000266e-01 2.133206619473194898e+00 2.146003687253298597e+00 2.158662224908157956e+00
6.600000000000000311e-01 2.132903886102673674e+00 2.145784093209248677e+00 2.158524380550591815e+00
6.650000000000000355e-01 2.132589545151306165e+00 2.145552960659480757e+00 2.158375058907428645e+00
6.700000000000000400e-01 2.132263621939511467e+00 2.145310318338533140e+00 2.158214292029444259e+00
6.750000000000000444e-01 2.131926140343121112e+00 2.145056193538439793e+00 2.158042110525308921e+00
6.800000000000000488e-01 2.131577122811103564e+00 2.144790612127521978e+00 2.157858543581451904e+00
6.850000000000000533e-01 2.131216590382392972e+00 2.144513598568323687e+00 2.157663618981024545e+00
6.900000000000000577e-01 2.130844562701919465e+00 2.144225175934689531e+00 2.157457363122020411e+00
6.950000000000000622e-01 2.130461058035771238e+00 2.143925365928019744e+00 2.157239801034555704e+00
7.000000000000000666e-01 2.130066093285579054e+00 2.143614188892727590e+00 2.157010956397370727e+00
7.050000000000000711e-01 2.129659684002134679e+00 2.143291663830911187e+00 2.156770851553505786e+00
7.099999999999999645e-01 2.129241844398221062e+00 2.142957808416265486e+00 2.156519507525252344e+00
7.149999999999999689e-01 2.128812587360714215e+00 2.142612639007242414e+00 2.156256944028331901e+00
7.199999999999999734e-01 2.128371924461969655e+00 2.142256170659516901e+00 2.155983179485369217e+00
7.249999999999999778e-01 2.127919865970473889e+00 2.141888417137696621e+00 2.155698231038655432e+00
7.299999999999999822e-01 2.127456420860827535e+00 2.141509390926392697e+00 2.155402114562208205e+00
7.349999999999999867e-01 2.126981596823030785e+00 2.141119103240575416e+00 2.155094844673176802e+00
7.399999999999999911e-01 2.126495400271115166e+00 2.140717564035286014e+00 2.154776434742570412e+00
7.449999999999999956e-01 2.125997836351097181e+00 2.140304782014689877e+00 2.154446896905357178e+00
7.500000000000000000e-01 2.125488908948320876e+00 2.139880764640503585e+00 2.154106242069910415e+00
7.550000000000000044e-01 2.124968620694144050e+00 2.139445518139779345e+00 2.153754479926868193e+00
7.600000000000000089e-01 2.124436972972001847e+00 2.138999047512101015e+00 2.153391618957341880e+00
7.650000000000000133e-01 2.123893965922869498e+00 2.138541356536140192e+00 2.153017666440561584e+00
7.700000000000000178e-01 2.123339598450102450e+00 2.138072447775648754e+00 2.152632628460921627e+00
7.750000000000000222e-01 2.122773868223698734e+00 2.137592322584845661e+00 2.152236509914443818e+00
7.800000000000000266e-01 2.122196771683945826e+00 2.137100981113229992e+00 2.151829314514680735e+00
7.850000000000000311e-01 2.121608304044499071e+00 2.136598422309821999e+00 2.151411044798057226e+00
7.900000000000000355e-01 2.121008459294877468e+00 2.136084643926842830e+00 2.150981702128642148e+00
7.950000000000000400e-01 2.120397230202375916e+00 2.135559642522810275e+00 2.150541286702391197e+00
8.000000000000000444e-01 2.119774608313417907e+00 2.135023413465125586e+00 2.150089797550849280e+00
8.050000000000000488e-01 2.119140583954331802e+00 2.134475950932057664e+00 2.149627232544303546e+00
8.100000000000000533e-01 2.118495146231560433e+00 2.133917247914219661e+00 2.149153588394408843e+00
8.150000000000000577e-01 2.117838283031326263e+00 2.133347296215489131e+00 2.148668860656297586e+00
8.200000000000000622e-01 2.117169981018711677e+00 2.132766086453375287e+00 2.148173043730158049e+00
8.250000000000000666e-01 2.116490225636193045e+00 2.132173608058874681e+00 2.147666130862297962e+00
8.300000000000000711e-01 2.115799001101618337e+00 2.131569849275761541e+00 2.147148114145679187e+00
8.350000000000000755e-01 2.115096290405611867e+00 2.130954797159370973e+00 2.146618984519955475e+00
8.399999999999999689e-01 2.114382075308431475e+00 2.130328437574816824e+00 2.146078731770986181e+00
8.449999999999999734e-01 2.113656336336257713e+00 2.129690755194699747e+00 2.145527344529838842e+00
8.499999999999999778e-01 2.112919052776919493e+00 2.129041733496264133e+00 2.144964810271273503e+00
8.549999999999999822e-01 2.112170202675056174e+00 2.128381354758026589e+00 2.144391115311743423e+00
8.599999999999999867e-01 2.111409762826699676e+00 2.127709600055852412e+00 2.143806244806830463e+00
8.649999999999999911e-01 2.110637708773309029e+00 2.127026449258502705e+00 2.143210182748225723e+00
8.699999999999999956e-01 2.109854014795185861e+00 2.126331881022637482e+00 2.142602911960150180e+00
8.750000000000000000e-01 2.109058653904348546e+00 2.125625872787259230e+00 2.141984414095277511e+00
8.800000000000000044e-01 2.108251597836788616e+00 2.124908400767603123e+00 2.141354669630136875e+00
8.850000000000000089e-01 2.107432817044148088e+00 2.124179439948493009e+00 2.140713657859987684e+00
8.900000000000000133e-01 2.106602280684780837e+00 2.123438964077098312e+00 2.140061356893153022e+00
8.950000000000000178e-01 2.105759956614218886e+00 2.122686945655163804e+00 2.139397743644852135e+00
9.000000000000000222e-01 2.104905811375010316e+00 2.121923355930620758e+00 2.138722793830463598e+00
9.050000000000000266e-01 2.104039810185931003e+00 2.121148164888650101e+00 2.138036481958270230e+00
9.100000000000000311e-01 2.103161916930560427e+00 2.120361341242136710e+00 2.137338781321633796e+00
9.150000000000000355e-01 2.102272094145212655e+00 2.119562852421532195e+00 2.136629663990626149e+00
9.200000000000000400e-01 2.101370303006202533e+00 2.118752664564103938e+00 2.135909100803103033e+00
9.250000000000000444e-01 2.100456503316446621e+00 2.117930742502577068e+00 2.135177061355190808e+00
9.300000000000000488e-01 2.099530653491375798e+00 2.117097049753125848e+00 2.134433513991201181e+00
9.350000000000000533e-01 2.098592710544147977e+00 2.116251548502759761e+00 2.133678425792961519e+00
9.400000000000000577e-01 2.097642630070152503e+00 2.115394199596011937e+00 2.132911762568535430e+00
9.450000000000000622e-01 2.096680366230807557e+00 2.114524962521019180e+00 2.132133488840355362e+00
9.500000000000000666e-01 2.095705871736559534e+00 2.113643795394865244e+00 2.131343567832694852e+00
9.550000000000000711e-01 2.094719097829186083e+00 2.112750654948273521e+00 2.130541961458553679e+00
9.600000000000000755e-01 2.093719994263271822e+00 2.111845496509575870e+00 2.129728630305871118e+00
9.649999999999999689e-01 2.092708509286915319e+00 2.110928273987956238e+00 2.128903533623075717e+00
9.699999999999999734e-01 2.091684589621600310e+00 2.109998939855956657e+00 2.128066629303986268e+00
9.749999999999999778e-01 2.090648180441239568e+00 2.109057445131225617e+00 2.127217873872000453e+00
9.799999999999999822e-01 2.089599225350345701e+00 2.108103739357483963e+00 2.126357222463590713e+00
9.849999999999999867e-01 2.088537666361328871e+00 2.107137770584692316e+00 2.125484628811080690e+00
9.899999999999999911e-01 2.087463443870876567e+00 2.106159485348413796e+00 2.124600045224672940e+00
9.949999999999999956e-01 2.086376496635394151e+00 2.105168828648306345e+00 2.123703422573726574e+00


==> res/GM-Eve-Entr.txt <==
1.000000000000000021e-02 1.603865591792522416e+00 1.592976844912437517e+00
1.499999999999999944e-02 1.603997073733572920e+00 1.593239713623247678e+00
1.999999999999999695e-02 1.604131716777882133e+00 1.593508872637532159e+00
2.499999999999999792e-02 1.604268987546801695e+00 1.593783253737899530e+00
2.999999999999999889e-02 1.604408513156411198e+00 1.594062109894836876e+00
3.499999999999999639e-02 1.604550010218361189e+00 1.594344873226473558e+00
3.999999999999999389e-02 1.604693251647187680e+00 1.594631088586393908e+00
4.499999999999999833e-02 1.604838048696493047e+00 1.594920377617510487e+00
4.999999999999999584e-02 1.604984240244248239e+00 1.595212417309202158e+00
5.499999999999999334e-02 1.605131685938908870e+00 1.595506926279266713e+00
5.999999999999999084e-02 1.605280261576548462e+00 1.595803655520070308e+00
6.499999999999998834e-02 1.605429855850099452e+00 1.596102381890444288e+00
6.999999999999999278e-02 1.605580367985100843e+00 1.596402903381669569e+00
7.499999999999998335e-02 1.605731705971590983e+00 1.596705035576594600e+00
7.999999999999998779e-02 1.605883785210425740e+00 1.597008608938218499e+00
8.499999999999997835e-02 1.606036527455892315e+00 1.597313466691350659e+00
8.999999999999998279e-02 1.606189859975270418e+00 1.597619463138556739e+00
9.499999999999998723e-02 1.606343714870589467e+00 1.597926462300802930e+00
9.999999999999997780e-02 1.606498028523861699e+00 1.598234336805311129e+00
1.049999999999999822e-01 1.606652741137805318e+00 1.598542966964618728e+00
1.099999999999999728e-01 1.606807796351525486e+00 1.598852240005696812e+00
1.149999999999999772e-01 1.606963140915716570e+00 1.599162049418290987e+00
1.199999999999999817e-01 1.607118724415724342e+00 1.599472294399110872e+00
1.249999999999999722e-01 1.607274499033481741e+00 1.599782879373854438e+00
1.299999999999999767e-01 1.607430419341293826e+00 1.600093713583058852e+00
1.349999999999999811e-01 1.607586442121974324e+00 1.600404710720724433e+00
1.399999999999999856e-01 1.607742526210942602e+00 1.600715788616936752e+00
1.449999999999999900e-01 1.607898632356753232e+00 1.601026868957426741e+00
1.499999999999999944e-01 1.608054723097201544e+00 1.601337877034360702e+00
1.549999999999999989e-01 1.608210762648703662e+00 1.601648741523704178e+00
1.599999999999999756e-01 1.608366716806995056e+00 1.601959394285309868e+00
1.649999999999999800e-01 1.608522552857602594e+00 1.602269770182584541e+00
1.699999999999999845e-01 1.608678239494747197e+00 1.602579806919064875e+00
1.749999999999999889e-01 1.608833746747580173e+00 1.602889444889708193e+00
1.799999999999999933e-01 1.608989045912820881e+00 1.603198627045026692e+00
1.849999999999999700e-01 1.609144109493011898e+00 1.603507298766484235e+00
1.899999999999999745e-01 1.609298911139706245e+00 1.603815407751816968e+00
1.949999999999999789e-01 1.609453425601032217e+00 1.604122903909122266e+00
1.999999999999999833e-01 1.609607628673136448e+00 1.604429739258741661e+00
2.049999999999999878e-01 1.609761497155066223e+00 1.604735867842074892e+00
2.099999999999999645e-01 1.609915008806753534e+00 1.605041245636601444e+00
2.149999999999999689e-01 1.610068142309758255e+00 1.605345830476459845e+00
2.199999999999999734e-01 1.610220877230494896e+00 1.605649581978040308e+00
2.249999999999999778e-01 1.610373193985721985e+00 1.605952461470096404e+00
2.299999999999999822e-01 1.610525073810043173e+00 1.606254431927953252e+00
2.349999999999999867e-01 1.610676498725278405e+00 1.606555457911428730e+00
2.399999999999999634e-01 1.610827451511496644e+00 1.606855505506155746e+00
2.449999999999999678e-01 1.610977915679592476e+00 1.607154542267985597e+00
2.499999999999999722e-01 1.611127875445267810e+00 1.607452537170236617e+00
2.549999999999999489e-01 1.611277315704304769e+00 1.607749460553545617e+00
2.599999999999999534e-01 1.611426222009024301e+00 1.608045284078115200e+00
2.649999999999999578e-01 1.611574580545835023e+00 1.608339980678178183e+00
2.699999999999999623e-01 1.611722378113809917e+00 1.608633524518512381e+00
2.749999999999999667e-01 1.611869602104186061e+00 1.608925890952852544e+00
2.799999999999999711e-01 1.612016240480748541e+00 1.609217056484074648e+00
2.849999999999999756e-01 1.612162281761025717e+00 1.609506998726023763e+00
2.899999999999999800e-01 1.612307714998241215e+00 1.609795696366887574e+00
2.949999999999999845e-01 1.612452529763976239e+00 1.610083129134003643e+00
2.999999999999999889e-01 1.612596716131501351e+00 1.610369277760019147e+00
3.049999999999999378e-01 1.612740264659727751e+00 1.610654123950323369e+00
3.099999999999999423e-01 1.612883166377753419e+00 1.610937650351674355e+00
3.149999999999999467e-01 1.613025412769961475e+00 1.611219840521956659e+00
3.199999999999999512e-01 1.613166995761637690e+00 1.611500678900993577e+00
3.249999999999999556e-01 1.613307907705094468e+00 1.611780150782389676e+00
3.299999999999999600e-01 1.613448141366256694e+00 1.612058242286306564e+00
3.349999999999999645e-01 1.613587689911693213e+00 1.612334940333170152e+00
3.399999999999999689e-01 1.613726546896082414e+00 1.612610232618224559e+00
3.449999999999999734e-01 1.613864706250070835e+00 1.612884107586926463e+00
3.499999999999999778e-01 1.614002162268523000e+00 1.613156554411106391e+00
3.549999999999999822e-01 1.614138909599138083e+00 1.613427562965903173e+00
3.599999999999999312e-01 1.614274943231417847e+00 1.613697123807401157e+00
3.649999999999999356e-01 1.614410258485974303e+00 1.613965228150959108e+00
3.699999999999999400e-01 1.614544851004156678e+00 1.614231867850203450e+00
3.749999999999999445e-01 1.614678716737992570e+00 1.614497035376649237e+00
3.799999999999999489e-01 1.614811851940421761e+00 1.614760723799935294e+00
3.849999999999999534e-01 1.614944253155819576e+00 1.615022926768636902e+00
3.899999999999999578e-01 1.615075917210798684e+00 1.615283638491652241e+00
3.949999999999999623e-01 1.615206841205266475e+00 1.615542853720124850e+00
3.999999999999999667e-01 1.615337022503754660e+00 1.615800567729889448e+00
4.049999999999999711e-01 1.615466458726979804e+00 1.616056776304429787e+00
4.099999999999999201e-01 1.615595147743652316e+00 1.616311475718318125e+00
4.149999999999999245e-01 1.615723087662512381e+00 1.616564662721130974e+00
4.199999999999999289e-01 1.615850276824591258e+00 1.616816334521820053e+00
4.249999999999999334e-01 1.615976713795688191e+00 1.617066488773520661e+00
4.299999999999999378e-01 1.616102397359051590e+00 1.617315123558799250e+00
4.349999999999999423e-01 1.616227326508274276e+00 1.617562237375302692e+00
4.399999999999999467e-01 1.616351500440371236e+00 1.617807829121817642e+00
4.449999999999999512e-01 1.616474918549055451e+00 1.618051898084718498e+00
4.499999999999999556e-01 1.616597580418203117e+00 1.618294443924787274e+00
4.549999999999999600e-01 1.616719485815486967e+00 1.618535466664410727e+00
4.599999999999999645e-01 1.616840634686191880e+00 1.618774966675124771e+00
4.649999999999999134e-01 1.616961027147200580e+00 1.619012944665511267e+00
4.699999999999999178e-01 1.617080663481137659e+00 1.619249401669425215e+00
4.749999999999999223e-01 1.617199544130677680e+00 1.619484339034557907e+00
4.799999999999999267e-01 1.617317669693008497e+00 1.619717758411303388e+00
4.849999999999999312e-01 1.617435040914448896e+00 1.619949661741951319e+00
4.899999999999999356e-01 1.617551658685202343e+00 1.620180051250166287e+00
4.949999999999999400e-01 1.617667524034271720e+00 1.620408929430766864e+00
4.999999999999999445e-01 1.617782638124496630e+00 1.620636299039788675e+00
5.049999999999998934e-01 1.617897002247733029e+00 1.620862163084817897e+00
5.099999999999998979e-01 1.618010617820170749e+00 1.621086524815606111e+00
5.149999999999999023e-01 1.618123486377767817e+00 1.621309387714934713e+00
5.199999999999999067e-01 1.618235609571826217e+00 1.621530755489747122e+00
5.249999999999999112e-01 1.618346989164666683e+00 1.621750632062516795e+00
5.299999999999999156e-01 1.618457627025446710e+00 1.621969021562871260e+00
5.349999999999999201e-01 1.618567525126080264e+00 1.622185928319440640e+00
5.399999999999999245e-01 1.618676685537272064e+00 1.622401356851942644e+00
5.449999999999999289e-01 1.618785110424669105e+00 1.622615311863484733e+00
5.499999999999999334e-01 1.618892802045105217e+00 1.622827798233100749e+00
5.549999999999999378e-01 1.618999762742968196e+00 1.623038821008473187e+00
5.599999999999999423e-01 1.619105994946653304e+00 1.623248385398892601e+00
5.649999999999999467e-01 1.619211501165125799e+00 1.623456496768390434e+00
5.699999999999999512e-01 1.619316283984573168e+00 1.623663160629092328e+00
5.749999999999999556e-01 1.619420346065162830e+00 1.623868382634748864e+00
5.799999999999999600e-01 1.619523690137872896e+00 1.624072168574455022e+00
5.849999999999999645e-01 1.619626319001435277e+00 1.624274524366552619e+00
5.899999999999999689e-01 1.619728235519348525e+00 1.624475456052715705e+00
5.949999999999999734e-01 1.619829442616982362e+00 1.624674969792195389e+00
5.999999999999998668e-01 1.619929943278770157e+00 1.624873071856247186e+00
6.049999999999998712e-01 1.620029740545469332e+00 1.625069768622713573e+00
6.099999999999998757e-01 1.620128837511518149e+00 1.625265066570765304e+00
6.149999999999998801e-01 1.620227237322451996e+00 1.625458972275805936e+00
6.199999999999998845e-01 1.620324943172405607e+00 1.625651492404522003e+00
6.249999999999998890e-01 1.620421958301690557e+00 1.625842633710080865e+00
6.299999999999998934e-01 1.620518285994426266e+00 1.626032403027475315e+00
6.349999999999998979e-01 1.620613929576269374e+00 1.626220807269005419e+00
6.399999999999999023e-01 1.620708892412179081e+00 1.626407853419900240e+00
6.449999999999999067e-01 1.620803177904276415e+00 1.626593548534069678e+00
6.499999999999999112e-01 1.620896789489743695e+00 1.626777899729989096e+00
6.549999999999999156e-01 1.620989730638811910e+00 1.626960914186702301e+00
6.599999999999999201e-01 1.621082004852779201e+00 1.627142599139961510e+00
6.649999999999999245e-01 1.621173615662120149e+00 1.627322961878470808e+00
6.699999999999999289e-01 1.621264566624628811e+00 1.627502009740259492e+00
6.749999999999999334e-01 1.621354861323629271e+00 1.627679750109162882e+00
6.799999999999999378e-01 1.621444503366239243e+00 1.627856190411411275e+00
6.849999999999999423e-01 1.621533496381690531e+00 1.628031338112332138e+00
6.899999999999999467e-01 1.621621844019691894e+00 1.628205200713157330e+00
6.949999999999999512e-01 1.621709549948857410e+00 1.628377785747925133e+00
6.999999999999999556e-01 1.621796617855170597e+00 1.628549100780487313e+00
7.049999999999998490e-01 1.621883051440502488e+00 1.628719153401616548e+00
7.099999999999998535e-01 1.621968854421179884e+00 1.628887951226196673e+00
7.149999999999998579e-01 1.622054030526595580e+00 1.629055501890515734e+00
7.199999999999998623e-01 1.622138583497861664e+00 1.629221813049645196e+00
7.249999999999998668e-01 1.622222517086509885e+00 1.629386892374898199e+00
7.299999999999998712e-01 1.622305835053232892e+00 1.629550747551385514e+00
7.349999999999998757e-01 1.622388541166668086e+00 1.629713386275645215e+00
7.399999999999998801e-01 1.622470639202214571e+00 1.629874816253350067e+00
7.449999999999998845e-01 1.622552132940899394e+00 1.630035045197103960e+00
7.499999999999998890e-01 1.622633026168277093e+00 1.630194080824300062e+00
7.549999999999998934e-01 1.622713322673361214e+00 1.630351930855062914e+00
7.599999999999998979e-01 1.622793026247602244e+00 1.630508603010257351e+00
7.649999999999999023e-01 1.622872140683889963e+00 1.630664105009570930e+00
7.699999999999999067e-01 1.622950669775595767e+00 1.630818444569655856e+00
7.749999999999999112e-01 1.623028617315650957e+00 1.630971629402351075e+00
7.799999999999999156e-01 1.623105987095646796e+00 1.631123667212952322e+00
7.849999999999999201e-01 1.623182782904975863e+00 1.631274565698555445e+00
7.899999999999999245e-01 1.623259008530001379e+00 1.631424332546455691e+00
7.949999999999999289e-01 1.623334667753251859e+00 1.631572975432607597e+00
7.999999999999999334e-01 1.623409764352651719e+00 1.631720502020143959e+00
8.049999999999999378e-01 1.623484302100773213e+00 1.631866919957942752e+00
8.099999999999998312e-01 1.623558284764120119e+00 1.632012236879257117e+00
8.149999999999998357e-01 1.623631716102436062e+00 1.632156460400393527e+00
8.199999999999998401e-01 1.623704599868036391e+00 1.632299598119441919e+00
8.249999999999998446e-01 1.623776939805175346e+00 1.632441657615054442e+00
8.299999999999998490e-01 1.623848739649420558e+00 1.632582646445270846e+00
8.349999999999998535e-01 1.623920003127064637e+00 1.632722572146398043e+00
8.399999999999998579e-01 1.623990733954560506e+00 1.632861442231924975e+00
8.449999999999998623e-01 1.624060935837964958e+00 1.632999264191488331e+00
8.499999999999998668e-01 1.624130612472419077e+00 1.633136045489881338e+00
8.549999999999998712e-01 1.624199767541646633e+00 1.633271793566098751e+00
8.599999999999998757e-01 1.624268404717463810e+00 1.633406515832424466e+00
8.649999999999998801e-01 1.624336527659319129e+00 1.633540219673568661e+00
8.699999999999998845e-01 1.624404140013850473e+00 1.633672912445821579e+00
8.749999999999998890e-01 1.624471245414452758e+00 1.633804601476264384e+00
8.799999999999998934e-01 1.624537847480882924e+00 1.633935294062005994e+00
8.849999999999998979e-01 1.624603949818855142e+00 1.634064997469454550e+00
8.899999999999999023e-01 1.624669556019683103e+00 1.634193718933633521e+00
8.949999999999999067e-01 1.624734669659909425e+00 1.634321465657506911e+00
8.999999999999999112e-01 1.624799294300983465e+00 1.634448244811364415e+00
9.049999999999999156e-01 1.624863433488919151e+00 1.634574063532217680e+00
9.099999999999999201e-01 1.624927090754001879e+00 1.634698928923235650e+00
9.149999999999999245e-01 1.624990269610484761e+00 1.634822848053204769e+00
9.199999999999998179e-01 1.625052973556313729e+00 1.634945827956018061e+00
9.249999999999998224e-01 1.625115206072862861e+00 1.635067875630192846e+00
9.299999999999998268e-01 1.625176970624678585e+00 1.635188998038413555e+00
9.349999999999998312e-01 1.625238270659245421e+00 1.635309202107102733e+00
9.399999999999998357e-01 1.625299109606758607e+00 1.635428494726010040e+00
9.449999999999998401e-01 1.625359490879906943e+00 1.635546882747834552e+00
9.499999999999998446e-01 1.625419417873676275e+00 1.635664372987861936e+00
9.549999999999998490e-01 1.625478893965155436e+00 1.635780972223629393e+00
9.599999999999998535e-01 1.625537922513360156e+00 1.635896687194611454e+00
9.649999999999998579e-01 1.625596506859063650e+00 1.636011524601924227e+00
9.699999999999998623e-01 1.625654650324636519e+00 1.636125491108054275e+00
9.749999999999998668e-01 1.625712356213908194e+00 1.636238593336603264e+00
9.799999999999998712e-01 1.625769627812016838e+00 1.636350837872053932e+00
9.849999999999998757e-01 1.625826468385290768e+00 1.636462231259554256e+00
9.899999999999998801e-01 1.625882881181129225e+00 1.636572780004720729e+00
9.949999999999998845e-01 1.625938869427889566e+00 1.636682490573454940e+00

